Teaching Uncertainty Quantification in Machine Learning through Use Cases

Uncertainty in machine learning is not generally taught as general knowledge in Machine Learning course curricula. In this paper we propose a short curriculum for a course about uncertainty in machine learning, and complement the course with a selection of use cases, aimed to trigger discussion and let students play with the concepts of uncertainty in a programming setting. Our use cases cover the concept of output uncertainty, Bayesian neural networks and weight distributions, sources of uncertainty, and out of distribution detection. We expect that this curriculum and set of use cases motivates the community to adopt these important concepts into courses for safety in AI.

==> code/toy-regression-deepensembles-15.csv <==
x;pred_mu;pred_sigma;pred_sigma_ale;pred_sigma_epi;true_mu
-6.283185307179586;1.5233943;0.4141506;0.009416924;0.41404334;2.4492935982947064e-16
-6.220037716152656;1.4987229;0.40710622;0.009694627;0.40699014;0.06310563131267372
-6.1568901251257255;1.4738756;0.39992678;0.009980922;0.3998024;0.12595970506771748
-6.093742534098794;1.4489042;0.39260697;0.010274703;0.39247268;0.18831166648971848
-6.030594943071864;1.4237608;0.38519233;0.0105764745;0.38504753;0.2499129623703088
-5.967447352044934;1.3983737;0.37773913;0.0108862985;0.37758264;0.3105180318741691
-5.904299761018003;1.3728908;0.370246;0.011201383;0.3700762;0.36988528541654697
-5.841152169991073;1.3473285;0.36269504;0.011524739;0.36251202;0.42777806771020954
-5.778004578964142;1.3217183;0.3552215;0.011860045;0.35502324;0.4839656011428393
-5.714856987937211;1.2960614;0.34772858;0.012204038;0.34751508;0.538223905724289
-5.651709396910281;1.270305;0.34016123;0.012558533;0.33992976;0.5903366919365287
-5.588561805883351;1.2443365;0.33251435;0.012921434;0.3322637;0.6400962229271073
-5.52541421485642;1.2182403;0.32484725;0.013296238;0.3245747;0.6873041426091843
-5.462266623829489;1.1919796;0.31701976;0.0136816725;0.31672543;0.7317722663670773
-5.399119032802559;1.1655641;0.3090292;0.014077144;0.3087083;0.7733233312153395
-5.335971441775628;1.1390826;0.30100906;0.0144801885;0.30066034;0.8117917024210209
-5.272823850748698;1.1125335;0.29291442;0.014895789;0.29253516;0.847024033772299
-5.209676259721768;1.0858982;0.28476846;0.015324216;0.28435534;0.8788798788614604
-5.146528668694836;1.0590898;0.27658212;0.015762912;0.27613288;0.9072322509454817
-5.083381077667907;1.0321385;0.2683593;0.016211776;0.2678686;0.9319681291524348
-5.020233486640976;1.0049444;0.25993055;0.01666761;0.25939524;0.9529889090158394
-4.957085895614045;0.97741973;0.25150016;0.017134253;0.25091577;0.9702107955409863
-4.893938304587115;0.9498697;0.24312252;0.017614678;0.24248323;0.98356513723637
-4.830790713560185;0.9220914;0.23467363;0.01810998;0.23397359;0.9929986997786696
-4.767643122533254;0.8938473;0.22622748;0.018620458;0.22546004;0.9984738782203788
-4.704495531506323;0.8650944;0.2174834;0.019144896;0.21663849;0.9999688468941563
-4.641347940479393;0.83598;0.20883772;0.019683594;0.20790833;0.9974776464163387
-4.578200349452462;0.80650944;0.20038116;0.020235993;0.19935676;0.9910102074427921
-4.515052758425532;0.7767708;0.19211975;0.020796612;0.19099051;0.9805923110824041
-4.451905167398602;0.74687546;0.18403168;0.021367963;0.18278706;0.9662654861260219
-4.38875757637167;0.71658725;0.17600998;0.021948844;0.17463644;0.9480868435005093
-4.32560998534474;0.6859388;0.16814955;0.022539211;0.16663218;0.9261288486078411
-4.26246239431781;0.6545494;0.16000591;0.0231404;0.15832373;0.9004790324567515
-4.199314803290879;0.62260705;0.15212224;0.023751417;0.15025702;0.8712396427384596
-4.136167212263949;0.59029406;0.14431478;0.024375917;0.14224097;0.8385272362373775
-4.073019621237018;0.5575981;0.1364329;0.025011932;0.13412039;0.8024722142015777
-4.009872030210087;0.52449995;0.12888545;0.02566958;0.12630354;0.7632183025251682
-3.946724439183157;0.49082953;0.12158583;0.026345428;0.11869732;0.7209219788147162
-3.8835768481562267;0.45657352;0.114369854;0.027018912;0.11113248;0.6757518486236087
-3.820429257129296;0.42145053;0.10719108;0.027691917;0.10355224;0.6278879733408581
-3.7572816661023656;0.3853794;0.1002956;0.028366694;0.096200444;0.5775211524135885
-3.6941340750754352;0.3486638;0.093688905;0.029046675;0.08907245;0.5248521627644683
-3.6309864840485044;0.3109245;0.087432384;0.029739765;0.082218945;0.47009095843600274
-3.567838893021574;0.27252883;0.081677355;0.030448457;0.07578966;0.41345583365213395
-3.5046913019946437;0.23296301;0.07671519;0.031166205;0.07009913;0.3551725526334284
-3.441543710967713;0.19248363;0.072102204;0.03189289;0.06466509;0.2954734496346698
-3.3783961199407826;0.15084487;0.0676738;0.03263812;0.059283197;0.23459650279236863
-3.315248528913852;0.10759484;0.06401976;0.033382148;0.054627493;0.1727843854740992
-3.2521009378869215;0.060622882;0.06159897;0.0341098;0.05129284;0.11028349891127483
-3.188953346859991;0.009906996;0.06093419;0.034824263;0.050002467;0.04734298997155796
-3.1258057558330603;-0.04378722;0.06029059;0.035546307;0.04869718;-0.015786242013637264
-3.06265816480613;-0.09908359;0.059367515;0.036292206;0.04698275;-0.0788525454074766
-2.999510573779199;-0.15683715;0.058191683;0.037051648;0.04487144;-0.14160451942495203
-2.936362982752269;-0.2154902;0.05758964;0.037826095;0.043425243;-0.20379201629015234
-2.8732153917253385;-0.27424458;0.057153616;0.038622245;0.04212912;-0.2651671383986787
-2.8100678006984077;-0.33301005;0.056809273;0.039439686;0.040887672;-0.32548522651021206
-2.7469202096714773;-0.39184675;0.056567702;0.040273774;0.03972352;-0.384505835032011
-2.683772618644547;-0.4498706;0.056680992;0.041124046;0.03900675;-0.44199369050557913
-2.620625027617616;-0.5065807;0.057240173;0.041955005;0.03893777;-0.4977196294756834
-2.557477436590686;-0.5612857;0.058361355;0.042749763;0.0397306;-0.5514615120031076
-2.4943298455637555;-0.6132357;0.05945338;0.043513596;0.040512513;-0.6030051071796145
-2.4311822545368247;-0.6622257;0.059127662;0.044256974;0.039209202;-0.6521449471151868
-2.3680346635098943;-0.70913404;0.0584634;0.04497997;0.037347227;-0.6986851459933066
-2.3048870724829635;-0.7538799;0.058209494;0.045704186;0.036049232;-0.7424401809292833
-2.241739481456033;-0.7960347;0.05849805;0.046373073;0.035656672;-0.7832356315188905
-2.178591890429103;-0.8360064;0.058977522;0.04696819;0.035671115;-0.8209088751292626
-2.1154442994021725;-0.87203157;0.059043176;0.047511786;0.035051905;-0.8553097351604118
-2.0522967083752413;-0.9009199;0.05884397;0.047994196;0.034047358;-0.8863010796932089
-1.989149117348311;-0.9232603;0.05863087;0.048408672;0.033079535;-0.9137593681374369
-1.9260015263213806;-0.9438654;0.058705542;0.04878111;0.032663688;-0.9375751437008252
-1.8628539352944502;-0.96361065;0.058725335;0.04915764;0.032129318;-0.9576534697159296
-1.7997063442675199;-0.9818534;0.0583879;0.049521778;0.030929755;-0.9739143080855377
-1.7365587532405886;-0.99922425;0.058249928;0.049893416;0.030065017;-0.9862928383380029
-1.6734111622136583;-1.0145662;0.058562208;0.050256;0.03006146;-0.994739716020657
-1.610263571186728;-1.027047;0.059044693;0.05058041;0.03045882;-0.9992212694012756
-1.5471159801597976;-1.0296235;0.05778866;0.050896723;0.027368058;-0.9997196336934779
-1.4839683891328672;-1.0206803;0.0570882;0.05114237;0.025365587;-0.9962328222710067
-1.4208207981059369;-1.0087715;0.056699526;0.051410902;0.023913233;-0.9887747345870026
-1.3576732070790056;-0.99487853;0.056558482;0.0516942;0.022949915;-0.9773751007667071
-1.2945256160520753;-0.97899634;0.056572184;0.05202561;0.022219209;-0.9620793630944627
-1.231378025025145;-0.9587187;0.056328274;0.05243098;0.020587415;-0.942948494867437
-1.1682304339982146;-0.9343702;0.056557428;0.05283063;0.020187037;-0.9200587573381745
-1.1050828429712842;-0.9084701;0.056668505;0.05326179;0.019352902;-0.8935013957148742
-1.041935251944353;-0.87998617;0.056943413;0.053698648;0.018945629;-0.8633822754312231
-0.9787876609174226;-0.849315;0.05784948;0.05420551;0.020204062;-0.8298214601357257
-0.9156400698904923;-0.81083673;0.058652215;0.054694496;0.021182127;-0.7929527330827785
-0.8524924788635619;-0.76906025;0.059186354;0.055206135;0.021335913;-0.752923063833377
-0.7893448878366316;-0.72609985;0.05961582;0.05575386;0.02110778;-0.709892022391333
-0.7261972968097012;-0.68096906;0.060216434;0.056343425;0.021250656;-0.6640311431104314
-0.66304970578277;-0.63405263;0.060923725;0.05699678;0.021520875;-0.6155232409081789
-0.5999021147558397;-0.5845956;0.061234538;0.057745125;0.02037642;-0.5645616825119179
-0.5367545237289093;-0.53517437;0.061762754;0.05861426;0.019467149;-0.5113496156423266
-0.47360693270197896;-0.48251328;0.06291691;0.059605937;0.020142257;-0.45609915920701605
-0.4104593416750486;-0.4164968;0.06415605;0.060672835;0.020851383;-0.3990305577323412
-0.34731175064811737;-0.34649658;0.06508071;0.061894152;0.02011527;-0.3403713034041124
-0.284164159621187;-0.27716017;0.06653773;0.06332948;0.020411871;-0.2803552292170141
-0.22101656859425667;-0.20735984;0.06784919;0.06490624;0.019765649;-0.2192215768476912
-0.15786897756732632;-0.14273211;0.069388665;0.06662157;0.019399732;-0.1572140429672508
-0.09472138654039597;-0.0822306;0.07104615;0.068444625;0.01904958;-0.09457980779484514
-0.03157379551346473;-0.02262091;0.072697066;0.07031023;0.01847529;-0.03156854976481
0.03157379551346562;0.03866954;0.07473199;0.0722784;0.018992208;0.03156854976481089
0.09472138654039597;0.10592218;0.07675798;0.07443232;0.018751496;0.09457980779484514
0.15786897756732632;0.17555015;0.07912336;0.07672912;0.019317096;0.1572140429672508
0.22101656859425667;0.23909107;0.0813541;0.078982234;0.019501228;0.2192215768476912
0.2841641596211879;0.2981818;0.083638206;0.081275366;0.019740406;0.28035522921701495
0.34731175064811826;0.35599563;0.08616677;0.08368509;0.02053107;0.34037130340411326
0.4104593416750486;0.41457766;0.08863179;0.08625124;0.020403564;0.3990305577323412
0.47360693270197896;0.4697398;0.09114999;0.088759445;0.020739226;0.45609915920701605
0.5367545237289093;0.5210637;0.09403297;0.09125712;0.022678798;0.5113496156423266
0.5999021147558397;0.5692613;0.09664423;0.093680285;0.023751866;0.5645616825119179
0.6630497057827709;0.61956686;0.099628076;0.096131526;0.026162086;0.6155232409081796
0.7261972968097012;0.66889626;0.10208523;0.09852555;0.026722195;0.6640311431104314
0.7893448878366316;0.71777356;0.10431178;0.10088512;0.026515994;0.709892022391333
0.8524924788635619;0.764798;0.10641843;0.103138;0.026218766;0.752923063833377
0.9156400698904923;0.80434924;0.10803988;0.10516383;0.024761299;0.7929527330827785
0.9787876609174235;0.83761495;0.11001942;0.10710849;0.02514312;0.8298214601357261
1.0419352519443539;0.8675379;0.11206799;0.10913176;0.025481062;0.8633822754312236
1.1050828429712842;0.8931332;0.114144295;0.11105118;0.026391236;0.8935013957148742
1.1682304339982146;0.9139697;0.116070315;0.112866044;0.027085088;0.9200587573381745
1.231378025025145;0.9326788;0.11790046;0.11461221;0.027653467;0.942948494867437
1.2945256160520753;0.94965255;0.11974992;0.11640253;0.028117737;0.9620793630944627
1.3576732070790065;0.96510404;0.121707715;0.11826089;0.028759213;0.9773751007667073
1.4208207981059369;0.9790421;0.1238657;0.12011529;0.030248174;0.9887747345870026
1.4839683891328672;0.9921599;0.12606809;0.121998325;0.03177484;0.9962328222710067
1.5471159801597976;1.0035158;0.12790313;0.12383721;0.031995215;0.9997196336934779
1.610263571186728;1.0127947;0.12967798;0.12567051;0.031984445;0.9992212694012756
1.6734111622136592;1.0108672;0.13077189;0.12724614;0.030162849;0.9947397160206569
1.7365587532405886;0.9923887;0.13244534;0.1287004;0.031270117;0.9862928383380029
1.7997063442675199;0.96644133;0.13388926;0.1301916;0.031250067;0.9739143080855377
1.862853935294451;0.93949586;0.13537107;0.13164443;0.031544037;0.9576534697159292
1.9260015263213806;0.91252863;0.13694875;0.13307731;0.032330245;0.9375751437008252
1.9891491173483118;0.88470757;0.13869359;0.13447732;0.033936977;0.9137593681374365
2.0522967083752413;0.85579056;0.14031418;0.13581066;0.035259474;0.8863010796932089
2.1154442994021725;0.825769;0.1418291;0.13701761;0.036630128;0.8553097351604118
2.1785918904291037;0.7937384;0.14302266;0.13803643;0.037437458;0.820908875129262
2.241739481456033;0.75729215;0.14409158;0.13871472;0.03899321;0.7832356315188905
2.3048870724829644;0.7129018;0.14594914;0.13905089;0.04434031;0.7424401809292828
2.368034663509894;0.6610784;0.14658281;0.13903525;0.04643069;0.6986851459933069
2.431182254536825;0.60749835;0.1467808;0.13893382;0.04734883;0.6521449471151864
2.4943298455637564;0.55371684;0.14691302;0.13880622;0.048127417;0.6030051071796139
2.557477436590686;0.49993554;0.14706834;0.13868727;0.048938315;0.5514615120031076
2.620625027617617;0.4462561;0.1472251;0.13857338;0.049725525;0.4977196294756826
2.6837726186445465;0.39293137;0.147392;0.13847443;0.050489843;0.4419936905055795
2.7469202096714778;0.34013897;0.14746512;0.13836345;0.051005278;0.3845058350320106
2.810067800698409;0.28783002;0.14747696;0.13826402;0.05130792;0.3254852265102108
2.8732153917253385;0.23669042;0.14721814;0.13817845;0.0507927;0.2651671383986787
2.9363629827522697;0.18833765;0.1465977;0.13796978;0.04955019;0.20379201629015148
2.999510573779199;0.14522856;0.14579982;0.13757677;0.048272323;0.14160451942495203
3.0626581648061304;0.10648036;0.14473659;0.13694277;0.046854652;0.07885254540747616
3.12580575583306;0.07236956;0.14460999;0.1360949;0.04888993;0.015786242013637708
3.188953346859991;0.0415992;0.14495747;0.13514508;0.052425932;-0.04734298997155796
3.2521009378869223;0.0118545545;0.14547303;0.13413708;0.056299593;-0.11028349891127572
3.315248528913852;-0.01697231;0.14627956;0.13307981;0.060724586;-0.1727843854740992
3.378396119940783;-0.044867326;0.14739688;0.13198318;0.065622255;-0.23459650279236907
3.4415437109677125;-0.07192834;0.1487153;0.13086054;0.07065237;-0.29547344963466937
3.5046913019946437;-0.09850737;0.15027924;0.12970789;0.0758928;-0.3551725526334284
3.567838893021575;-0.12463483;0.15209548;0.12852585;0.08132736;-0.4134558336521348
3.6309864840485044;-0.14971921;0.15424849;0.12732524;0.087068275;-0.47009095843600274
3.6941340750754357;-0.17361185;0.15658957;0.12609173;0.09285021;-0.5248521627644687
3.757281666102365;-0.19683482;0.15930425;0.124841556;0.098956674;-0.577521152413588
3.8204292571292964;-0.21936768;0.16226207;0.12353956;0.10519956;-0.6278879733408584
3.8835768481562276;-0.24126893;0.16541398;0.12218768;0.111498676;-0.6757518486236093
3.946724439183157;-0.26304638;0.16882059;0.12085054;0.117879316;-0.7209219788147162
4.009872030210088;-0.28452158;0.17225051;0.11950609;0.12405053;-0.7632183025251688
4.073019621237018;-0.30512747;0.17562057;0.118094824;0.12998544;-0.8024722142015777
4.136167212263949;-0.32537746;0.1792051;0.11665145;0.13604008;-0.8385272362373775
4.19931480329088;-0.3453617;0.18298008;0.115206234;0.14215925;-0.87123964273846
4.26246239431781;-0.365221;0.18694721;0.11377366;0.14834021;-0.9004790324567515
4.325609985344741;-0.3847302;0.19069965;0.11234037;0.15409751;-0.9261288486078414
4.38875757637167;-0.40384036;0.19428441;0.11091026;0.15951604;-0.9480868435005093
4.451905167398602;-0.422837;0.19793196;0.10948859;0.16489178;-0.9662654861260219
4.515052758425533;-0.4416235;0.20145467;0.108064495;0.17001784;-0.9805923110824043
4.578200349452462;-0.46016178;0.20508426;0.10664758;0.17517377;-0.9910102074427921
4.641347940479394;-0.47822884;0.20838135;0.10520784;0.17987242;-0.9974776464163388
4.704495531506323;-0.4959542;0.2114835;0.103768654;0.1842752;-0.9999688468941563
4.767643122533254;-0.513353;0.21447097;0.10233687;0.18848078;-0.9984738782203788
4.830790713560184;-0.53060174;0.2174749;0.1009205;0.19264063;-0.9929986997786697
4.893938304587115;-0.5476654;0.22027384;0.09951689;0.19651197;-0.98356513723637
4.957085895614046;-0.5644774;0.2231687;0.09811161;0.20044522;-0.9702107955409861
5.020233486640976;-0.5810562;0.22624026;0.09671782;0.2045246;-0.9529889090158394
5.083381077667907;-0.59757346;0.22938626;0.095345184;0.20863199;-0.9319681291524348
5.146528668694836;-0.61395925;0.23232639;0.09399088;0.21246481;-0.9072322509454817
5.209676259721768;-0.6300984;0.23481728;0.09264786;0.21576741;-0.8788798788614604
5.272823850748699;-0.64612025;0.23712301;0.09131734;0.21883434;-0.8470240337722985
5.335971441775628;-0.66217506;0.23951869;0.09000816;0.2219632;-0.8117917024210209
5.39911903280256;-0.67810714;0.24202716;0.08871105;0.2251836;-0.7733233312153389
5.462266623829489;-0.6940297;0.2445951;0.08743393;0.22843437;-0.7317722663670773
5.52541421485642;-0.70978475;0.24727769;0.08616954;0.23177798;-0.6873041426091843
5.5885618058833515;-0.7254006;0.25008;0.08492379;0.23521882;-0.6400962229271067
5.651709396910281;-0.740918;0.25301063;0.083694845;0.23876666;-0.5903366919365287
5.714856987937212;-0.75629044;0.2560203;0.082475275;0.24237211;-0.5382239057242882
5.778004578964142;-0.7716189;0.2590768;0.08126982;0.2460004;-0.4839656011428393
5.841152169991073;-0.7868298;0.26215395;0.08006786;0.24962744;-0.42777806771020954
5.904299761018004;-0.80193;0.26527786;0.07887702;0.25328013;-0.36988528541654614
5.967447352044934;-0.8168267;0.268659;0.07770312;0.25717688;-0.3105180318741691
6.030594943071865;-0.831634;0.2721374;0.07654592;0.26115027;-0.24991296237030794
6.093742534098794;-0.84642607;0.2756644;0.07540338;0.2651512;-0.18831166648971848
6.1568901251257255;-0.8612038;0.27923337;0.07427724;0.26917356;-0.12595970506771748
6.220037716152657;-0.8758926;0.2828629;0.07315901;0.27323833;-0.06310563131267283
6.283185307179586;-0.89056504;0.2865274;0.07205843;0.2773186;-2.4492935982947064e-16


==> code/toy-regression-deepensembles-5.csv <==
x;pred_mu;pred_sigma;pred_sigma_ale;pred_sigma_epi;true_mu
-6.283185307179586;1.2224585;0.26330927;0.006446298;0.2632303;2.4492935982947064e-16
-6.220037716152656;1.2024099;0.25834;0.006657343;0.25825426;0.06310563131267372
-6.1568901251257255;1.1823609;0.25337282;0.006874048;0.25327882;0.12595970506771748
-6.093742534098794;1.1623124;0.24840514;0.0070992545;0.24830373;0.18831166648971848
-6.030594943071864;1.1422634;0.24343918;0.007332178;0.24332862;0.2499129623703088
-5.967447352044934;1.1222149;0.23847428;0.007573679;0.23835397;0.3105180318741691
-5.904299761018003;1.1021347;0.23351486;0.007821443;0.23338377;0.36988528541654697
-5.841152169991073;1.0820348;0.22855996;0.008079316;0.22841679;0.42777806771020954
-5.778004578964142;1.0619351;0.22360615;0.008347791;0.22345003;0.4839656011428393
-5.714856987937211;1.0418354;0.2186538;0.008620349;0.21848392;0.538223905724289
-5.651709396910281;1.0217355;0.21370436;0.008905987;0.21351846;0.5903366919365287
-5.588561805883351;1.0016406;0.2087478;0.009202193;0.20854485;0.6400962229271073
-5.52541421485642;0.9815462;0.20379192;0.009506724;0.20357025;0.6873041426091843
-5.462266623829489;0.961452;0.19883901;0.009823659;0.19859642;0.7317722663670773
-5.399119032802559;0.94135845;0.19388932;0.010148316;0.19362338;0.7733233312153395
-5.335971441775628;0.92123544;0.188829;0.010485658;0.18853737;0.8117917024210209
-5.272823850748698;0.9010483;0.18371238;0.010834503;0.18339269;0.847024033772299
-5.209676259721768;0.8807092;0.17846946;0.011192708;0.17811772;0.8788798788614604
-5.146528668694836;0.8603017;0.17317127;0.011563526;0.1727847;0.9072322509454817
-5.083381077667907;0.83980787;0.16803776;0.011947779;0.16761266;0.9319681291524348
-5.020233486640976;0.8191376;0.1631413;0.012341313;0.16267395;0.9529889090158394
-4.957085895614045;0.79819417;0.15811795;0.012747007;0.15760334;0.9702107955409863
-4.893938304587115;0.77706933;0.15300275;0.013166453;0.15243518;0.98356513723637
-4.830790713560185;0.755709;0.14769438;0.013599254;0.14706703;0.9929986997786696
-4.767643122533254;0.73434895;0.14240474;0.014044174;0.1417104;0.9984738782203788
-4.704495531506323;0.71296555;0.1371788;0.014505848;0.13640974;0.9999688468941563
-4.641347940479393;0.691547;0.13204104;0.014979547;0.13118845;0.9974776464163387
-4.578200349452462;0.6700258;0.1268499;0.015469554;0.12590301;0.9910102074427921
-4.515052758425532;0.647938;0.121632636;0.015962431;0.120580524;0.9805923110824041
-4.451905167398602;0.62544066;0.11631949;0.016467327;0.11514827;0.9662654861260219
-4.38875757637167;0.6022525;0.11075632;0.016985975;0.10944615;0.9480868435005093
-4.32560998534474;0.57906455;0.10522093;0.017521914;0.1037518;0.9261288486078411
-4.26246239431781;0.5555674;0.09943869;0.018072942;0.0977824;0.9004790324567515
-4.199314803290879;0.53193915;0.09370437;0.018643474;0.09183069;0.8712396427384596
-4.136167212263949;0.5073399;0.088822745;0.019222476;0.08671784;0.8385272362373775
-4.073019621237018;0.48120093;0.084327884;0.01980198;0.081969954;0.8024722142015777
-4.009872030210087;0.4545087;0.07943336;0.02039714;0.07676991;0.7632183025251682
-3.946724439183157;0.42781645;0.07465615;0.021011159;0.07163847;0.7209219788147162
-3.8835768481562267;0.40110725;0.07001039;0.021645179;0.06658047;0.6757518486236087
-3.820429257129296;0.37368888;0.065058894;0.022293752;0.061119884;0.6278879733408581
-3.7572816661023656;0.34554058;0.060093816;0.022959791;0.0555348;0.5775211524135885
-3.6941340750754352;0.31660414;0.05539054;0.023647862;0.050088804;0.5248521627644683
-3.6309864840485044;0.28674227;0.050742943;0.024337018;0.04452589;0.47009095843600274
-3.567838893021574;0.2555892;0.04590988;0.025035728;0.038482722;0.41345583365213395
-3.5046913019946437;0.2232323;0.041445613;0.025729336;0.032492243;0.3551725526334284
-3.441543710967713;0.1889719;0.037654538;0.026394805;0.026854847;0.2954734496346698
-3.3783961199407826;0.15103965;0.037175145;0.027070295;0.02547919;0.23459650279236863
-3.315248528913852;0.10897486;0.03683167;0.02772719;0.024244001;0.1727843854740992
-3.2521009378869215;0.06339436;0.03781675;0.028394466;0.024977207;0.11028349891127483
-3.188953346859991;0.015577975;0.03888159;0.029071806;0.025818752;0.04734298997155796
-3.1258057558330603;-0.036570024;0.04047958;0.029750524;0.027450008;-0.015786242013637264
-3.06265816480613;-0.09104003;0.04230291;0.030451257;0.029364228;-0.0788525454074766
-2.999510573779199;-0.14685114;0.04399346;0.031175949;0.031040035;-0.14160451942495203
-2.936362982752269;-0.20458794;0.04461787;0.031946078;0.031148063;-0.20379201629015234
-2.8732153917253385;-0.26337817;0.044517186;0.032732986;0.030171696;-0.2651671383986787
-2.8100678006984077;-0.32216853;0.044518024;0.033545777;0.029266713;-0.32548522651021206
-2.7469202096714773;-0.38095903;0.044623505;0.034386415;0.028439727;-0.384505835032011
-2.683772618644547;-0.43962044;0.044890683;0.03526269;0.02777917;-0.44199369050557913
-2.620625027617616;-0.4974276;0.045617726;0.03616673;0.027801916;-0.4977196294756834
-2.557477436590686;-0.5523825;0.044891346;0.03702744;0.025380982;-0.5514615120031076
-2.4943298455637555;-0.604654;0.045029223;0.037879862;0.024346307;-0.6030051071796145
-2.4311822545368247;-0.6541599;0.045139283;0.038678687;0.023271684;-0.6521449471151868
-2.3680346635098943;-0.70089215;0.045662455;0.03940366;0.023072487;-0.6986851459933066
-2.3048870724829635;-0.7419225;0.04694679;0.03998508;0.024599431;-0.7424401809292833
-2.241739481456033;-0.7817303;0.04845315;0.04056898;0.026493063;-0.7832356315188905
-2.178591890429103;-0.81874436;0.048342925;0.041140232;0.025386967;-0.8209088751292626
-2.1154442994021725;-0.8531963;0.04764747;0.041669097;0.023105307;-0.8553097351604118
-2.0522967083752413;-0.88591063;0.04743182;0.042189907;0.021671385;-0.8863010796932089
-1.989149117348311;-0.9172112;0.046691537;0.042739436;0.018803911;-0.9137593681374369
-1.9260015263213806;-0.941332;0.047536004;0.043205775;0.019822292;-0.9375751437008252
-1.8628539352944502;-0.9632823;0.048559442;0.043654576;0.021264061;-0.9576534697159296
-1.7997063442675199;-0.97702515;0.04959301;0.044029407;0.022824312;-0.9739143080855377
-1.7365587532405886;-0.9875161;0.05089849;0.0443823;0.024917189;-0.9862928383380029
-1.6734111622136583;-0.9935001;0.052391917;0.044704735;0.02732086;-0.994739716020657
-1.610263571186728;-0.9951887;0.05357204;0.04500873;0.029055312;-0.9992212694012756
-1.5471159801597976;-0.99368507;0.05293687;0.045305148;0.027381342;-0.9997196336934779
-1.4839683891328672;-0.9903363;0.051750325;0.045607712;0.024456387;-0.9962328222710067
-1.4208207981059369;-0.9865233;0.05089322;0.04592251;0.02193571;-0.9887747345870026
-1.3576732070790056;-0.9791361;0.051052835;0.04630457;0.021503663;-0.9773751007667071
-1.2945256160520753;-0.9620967;0.051584203;0.046643957;0.022027606;-0.9620793630944627
-1.231378025025145;-0.9407829;0.052506696;0.04697657;0.023454778;-0.942948494867437
-1.1682304339982146;-0.9171769;0.0530027;0.04737668;0.023767933;-0.9200587573381745
-1.1050828429712842;-0.89328396;0.05366542;0.047830895;0.024335247;-0.8935013957148742
-1.041935251944353;-0.86888754;0.05458386;0.048344087;0.025343709;-0.8633822754312231
-0.9787876609174226;-0.84303474;0.055620678;0.048907336;0.026490714;-0.8298214601357257
-0.9156400698904923;-0.80758774;0.05474469;0.049397293;0.023600657;-0.7929527330827785
-0.8524924788635619;-0.76582116;0.054844767;0.04994199;0.022666065;-0.752923063833377
-0.7893448878366316;-0.7220627;0.0548502;0.05056973;0.021241622;-0.709892022391333
-0.7261972968097012;-0.6764492;0.05522437;0.051230583;0.020618754;-0.6640311431104314
-0.66304970578277;-0.62291944;0.056688488;0.051897872;0.022807678;-0.6155232409081789
-0.5999021147558397;-0.5684167;0.057963736;0.05265696;0.024230259;-0.5645616825119179
-0.5367545237289093;-0.50558853;0.057933908;0.053399175;0.022468982;-0.5113496156423266
-0.47360693270197896;-0.4376193;0.057881027;0.054128964;0.020500952;-0.45609915920701605
-0.4104593416750486;-0.3745316;0.058028225;0.05494752;0.018655807;-0.3990305577323412
-0.34731175064811737;-0.3104563;0.058517978;0.055748038;0.01779092;-0.3403713034041124
-0.284164159621187;-0.25438756;0.059065003;0.056807432;0.016173782;-0.2803552292170141
-0.22101656859425667;-0.20365019;0.06028392;0.05801138;0.016396254;-0.2192215768476912
-0.15786897756732632;-0.15408102;0.061030455;0.059256263;0.014608613;-0.1572140429672508
-0.09472138654039597;-0.10245975;0.06248495;0.06063619;0.015087051;-0.09457980779484514
-0.03157379551346473;-0.044763207;0.064100556;0.062065016;0.016025443;-0.03156854976481
0.03157379551346562;0.014796737;0.065862745;0.06354072;0.017334292;0.03156854976481089
0.09472138654039597;0.07566278;0.06737351;0.065079026;0.017432988;0.09457980779484514
0.15786897756732632;0.13902307;0.06881092;0.06678704;0.016566083;0.1572140429672508
0.22101656859425667;0.20278654;0.07049307;0.06874076;0.01562004;0.2192215768476912
0.2841641596211879;0.26361138;0.07258263;0.070728384;0.016301647;0.28035522921701495
0.34731175064811826;0.3199423;0.07470439;0.07278565;0.016822964;0.34037130340411326
0.4104593416750486;0.3762117;0.077186674;0.07514769;0.017624833;0.3990305577323412
0.47360693270197896;0.44050962;0.080001146;0.07798634;0.017840976;0.45609915920701605
0.5367545237289093;0.5016285;0.08255203;0.08092284;0.016317954;0.5113496156423266
0.5999021147558397;0.55936646;0.08519493;0.083855554;0.015045719;0.5645616825119179
0.6630497057827709;0.61790055;0.08824544;0.08703945;0.014539243;0.6155232409081796
0.7261972968097012;0.678607;0.09195517;0.09049113;0.016342435;0.6640311431104314
0.7893448878366316;0.73887354;0.095669486;0.093948916;0.01806407;0.709892022391333
0.8524924788635619;0.77314353;0.0979363;0.0966238;0.01598149;0.752923063833377
0.9156400698904923;0.7971929;0.10055186;0.09918933;0.016497552;0.7929527330827785
0.9787876609174235;0.81987333;0.103013456;0.10169671;0.016416503;0.8298214601357261
1.0419352519443539;0.8412002;0.105460554;0.1042403;0.015996927;0.8633822754312236
1.1050828429712842;0.861242;0.10797559;0.10686126;0.015471097;0.8935013957148742
1.1682304339982146;0.88043004;0.11070613;0.10966177;0.01516976;0.9200587573381745
1.231378025025145;0.89952344;0.11329256;0.112333745;0.014704;0.942948494867437
1.2945256160520753;0.91875094;0.11589353;0.11502717;0.014143055;0.9620793630944627
1.3576732070790065;0.9373062;0.11850708;0.1177212;0.013625205;0.9773751007667073
1.4208207981059369;0.949087;0.12116141;0.12018704;0.015333721;0.9887747345870026
1.4839683891328672;0.95219004;0.123211704;0.12228118;0.015115507;0.9962328222710067
1.5471159801597976;0.94823134;0.12548995;0.12436239;0.01678405;0.9997196336934779
1.610263571186728;0.9418541;0.12780732;0.12656972;0.017745608;0.9992212694012756
1.6734111622136592;0.9355091;0.13010657;0.12881742;0.018269837;0.9947397160206569
1.7365587532405886;0.92908907;0.13261196;0.13109307;0.020012956;0.9862928383380029
1.7997063442675199;0.9203806;0.13507642;0.13330345;0.021813493;0.9739143080855377
1.862853935294451;0.9089092;0.13705468;0.13539901;0.021239283;0.9576534697159292
1.9260015263213806;0.89499676;0.1386448;0.13728033;0.019403249;0.9375751437008252
1.9891491173483118;0.87885016;0.140209;0.13897754;0.01854347;0.9137593681374365
2.0522967083752413;0.86051893;0.14163797;0.14048137;0.0180619;0.8863010796932089
2.1154442994021725;0.8398407;0.14283937;0.14179413;0.01725058;0.8553097351604118
2.1785918904291037;0.80245733;0.14375365;0.1423249;0.020218784;0.820908875129262
2.241739481456033;0.7556979;0.14422844;0.14243545;0.02267002;0.7832356315188905
2.3048870724829644;0.70779145;0.14456959;0.1425793;0.023906035;0.7424401809292828
2.368034663509894;0.6590718;0.1447899;0.14276664;0.02411983;0.6986851459933069
2.431182254536825;0.61035216;0.14502098;0.14296104;0.02435651;0.6521449471151864
2.4943298455637564;0.56165016;0.14525813;0.14315893;0.024604704;0.6030051071796139
2.557477436590686;0.5129694;0.14549859;0.14335948;0.024858978;0.5514615120031076
2.620625027617617;0.46428853;0.14575037;0.1435675;0.025130015;0.4977196294756826
2.6837726186445465;0.41552362;0.14599553;0.14378612;0.02530244;0.4419936905055795
2.7469202096714778;0.36694902;0.14622174;0.14401162;0.025327178;0.3845058350320106
2.810067800698409;0.31915826;0.14648207;0.14424124;0.025523419;0.3254852265102108
2.8732153917253385;0.27332753;0.14678961;0.14450414;0.02580196;0.2651671383986787
2.9363629827522697;0.22914693;0.1470971;0.14478688;0.025967456;0.20379201629015148
2.999510573779199;0.18743213;0.14696355;0.14485268;0.024819147;0.14160451942495203
3.0626581648061304;0.1478534;0.14676128;0.14470775;0.024465034;0.07885254540747616
3.12580575583306;0.11007853;0.14689982;0.14448524;0.026524857;0.015786242013637708
3.188953346859991;0.07352615;0.1471304;0.14417307;0.029351007;-0.04734298997155796
3.2521009378869223;0.039821096;0.14741097;0.14360555;0.03327829;-0.11028349891127572
3.315248528913852;0.011277849;0.1477837;0.1425818;0.038864516;-0.1727843854740992
3.378396119940783;-0.015634598;0.14839973;0.14141728;0.04498483;-0.23459650279236907
3.4415437109677125;-0.041727573;0.14920495;0.14019172;0.051072527;-0.29547344963466937
3.5046913019946437;-0.06696009;0.15021512;0.13894118;0.057095792;-0.3551725526334284
3.567838893021575;-0.09158408;0.15105318;0.13765949;0.06218464;-0.4134558336521348
3.6309864840485044;-0.11590624;0.15199351;0.13636509;0.067131184;-0.47009095843600274
3.6941340750754357;-0.13813749;0.1534708;0.13486326;0.07324746;-0.5248521627644687
3.757281666102365;-0.15967014;0.15517446;0.13337551;0.07931003;-0.577521152413588
3.8204292571292964;-0.18018475;0.15650873;0.13178407;0.084427185;-0.6278879733408584
3.8835768481562276;-0.20028953;0.15781209;0.1301594;0.089236714;-0.6757518486236093
3.946724439183157;-0.2199957;0.15874913;0.12853704;0.09316391;-0.7209219788147162
4.009872030210088;-0.23896518;0.15931185;0.12688543;0.09633459;-0.7632183025251688
4.073019621237018;-0.25791746;0.16003191;0.12524621;0.09961726;-0.8024722142015777
4.136167212263949;-0.27686578;0.16090414;0.12362074;0.102995336;-0.8385272362373775
4.19931480329088;-0.2958141;0.16193141;0.1220175;0.106458925;-0.87123964273846
4.26246239431781;-0.3146326;0.16307056;0.12041962;0.10995958;-0.9004790324567515
4.325609985344741;-0.3333977;0.16434224;0.1188372;0.11351701;-0.9261288486078414
4.38875757637167;-0.35204116;0.16573279;0.117274314;0.11710715;-0.9480868435005093
4.451905167398602;-0.37013865;0.16709353;0.11569957;0.12055637;-0.9662654861260219
4.515052758425533;-0.3875284;0.16847964;0.11410503;0.12395729;-0.9805923110824043
4.578200349452462;-0.40491813;0.16997282;0.11253386;0.12738468;-0.9910102074427921
4.641347940479394;-0.4222673;0.17157307;0.11098613;0.13084114;-0.9974776464163388
4.704495531506323;-0.43883124;0.17353496;0.109394565;0.13471155;-0.9999688468941563
4.767643122533254;-0.45465994;0.17559491;0.10777991;0.13862573;-0.9984738782203788
4.830790713560184;-0.47048098;0.17774129;0.10617913;0.14254111;-0.9929986997786697
4.893938304587115;-0.48606253;0.17990208;0.10456768;0.14639127;-0.98356513723637
4.957085895614046;-0.5015184;0.18200114;0.10297015;0.15007176;-0.9702107955409861
5.020233486640976;-0.5169785;0.18418497;0.10139789;0.15376142;-0.9529889090158394
5.083381077667907;-0.5324411;0.18644801;0.0998501;0.15745728;-0.9319681291524348
5.146528668694836;-0.5479035;0.18878347;0.09832693;0.16115521;-0.9072322509454817
5.209676259721768;-0.5633298;0.19114465;0.09682494;0.16480672;-0.8788798788614604
5.272823850748699;-0.57855487;0.19341809;0.09533165;0.16829272;-0.8470240337722985
5.335971441775628;-0.59378;0.19575168;0.09386226;0.17178059;-0.8117917024210209
5.39911903280256;-0.60900027;0.19814196;0.09241525;0.17527026;-0.7733233312153389
5.462266623829489;-0.624081;0.20047022;0.09098085;0.17863594;-0.7317722663670773
5.52541421485642;-0.63907015;0.20290744;0.08956915;0.18206799;-0.6873041426091843
5.5885618058833515;-0.65405464;0.20540194;0.08817997;0.1855106;-0.6400962229271067
5.651709396910281;-0.6690389;0.20794448;0.086813174;0.18895589;-0.5903366919365287
5.714856987937212;-0.684023;0.21053255;0.08546781;0.19240355;-0.5382239057242882
5.778004578964142;-0.69901246;0.21315567;0.08414266;0.19584511;-0.4839656011428393
5.841152169991073;-0.71389306;0.21562055;0.082828015;0.19907746;-0.42777806771020954
5.904299761018004;-0.728688;0.21809754;0.08153658;0.20228279;-0.36988528541654614
5.967447352044934;-0.74341995;0.2205248;0.08026291;0.20539978;-0.3105180318741691
6.030594943071865;-0.7581255;0.22295012;0.07900816;0.20848145;-0.24991296237030794
6.093742534098794;-0.77283096;0.2254091;0.0777739;0.2115668;-0.18831166648971848
6.1568901251257255;-0.7873002;0.22788838;0.076562054;0.21464248;-0.12595970506771748
6.220037716152657;-0.8017074;0.23038222;0.0753695;0.21770495;-0.06310563131267283
6.283185307179586;-0.8161143;0.23290324;0.07419671;0.22076853;-2.4492935982947064e-16


==> data/regression/toy-regression-deepensembles-1.csv <==
x;pred_mu;pred_sigma;true_mu
-6.283185307179586;2.2998426;0.008082493;2.4492935982947064e-16
-6.220037716152656;2.26357;0.008343753;0.06310563131267372
-6.1568901251257255;2.2272959;0.008624766;0.12595970506771748
-6.093742534098794;2.1910222;0.008896908;0.18831166648971848
-6.030594943071864;2.1547484;0.009186957;0.2499129623703088
-5.967447352044934;2.118476;0.009493273;0.3105180318741691
-5.904299761018003;2.082202;0.009790009;0.36988528541654697
-5.841152169991073;2.045929;0.010101641;0.42777806771020954
-5.778004578964142;2.009655;0.010426834;0.4839656011428393
-5.714856987937211;1.9733815;0.0107643595;0.538223905724289
-5.651709396910281;1.937108;0.011102361;0.5903366919365287
-5.588561805883351;1.8998682;0.01145121;0.6400962229271073
-5.52541421485642;1.8625579;0.011809948;0.6873041426091843
-5.462266623829489;1.8252486;0.012167906;0.7317722663670773
-5.399119032802559;1.7878075;0.012544173;0.7733233312153395
-5.335971441775628;1.7493496;0.012909477;0.8117917024210209
-5.272823850748698;1.7108911;0.013291658;0.847024033772299
-5.209676259721768;1.670214;0.013680591;0.8788798788614604
-5.146528668694836;1.6287849;0.014084185;0.9072322509454817
-5.083381077667907;1.5872586;0.01449299;0.9319681291524348
-5.020233486640976;1.5454717;0.014922565;0.9529889090158394
-4.957085895614045;1.5030737;0.015340115;0.9702107955409863
-4.893938304587115;1.4604983;0.01577685;0.98356513723637
-4.830790713560185;1.4174441;0.016216526;0.9929986997786696
-4.767643122533254;1.3742325;0.016673215;0.9984738782203788
-4.704495531506323;1.3310214;0.017135125;0.9999688468941563
-4.641347940479393;1.2878101;0.017612;0.9974776464163387
-4.578200349452462;1.2403066;0.018069705;0.9910102074427921
-4.515052758425532;1.1922306;0.018525753;0.9805923110824041
-4.451905167398602;1.1405236;0.01895827;0.9662654861260219
-4.38875757637167;1.0883874;0.019399581;0.9480868435005093
-4.32560998534474;1.0362515;0.019852102;0.9261288486078411
-4.26246239431781;0.9841155;0.020316549;0.9004790324567515
-4.199314803290879;0.9309348;0.020773483;0.8712396427384596
-4.136167212263949;0.87585855;0.02121356;0.8385272362373775
-4.073019621237018;0.8207816;0.021663956;0.8024722142015777
-4.009872030210087;0.7657043;0.022124045;0.7632183025251682
-3.946724439183157;0.7104529;0.022587957;0.7209219788147162
-3.8835768481562267;0.6549766;0.023052229;0.6757518486236087
-3.820429257129296;0.59950066;0.023525707;0.6278879733408581
-3.7572816661023656;0.5440235;0.024009092;0.5775211524135885
-3.6941340750754352;0.48755085;0.024485977;0.5248521627644683
-3.6309864840485044;0.4304998;0.024963006;0.47009095843600274
-3.567838893021574;0.37493014;0.025459196;0.41345583365213395
-3.5046913019946437;0.31981134;0.025966424;0.3551725526334284
-3.441543710967713;0.2645378;0.026479833;0.2954734496346698
-3.3783961199407826;0.20824803;0.027001074;0.23459650279236863
-3.315248528913852;0.15166314;0.027531862;0.1727843854740992
-3.2521009378869215;0.09507812;0.02807171;0.11028349891127483
-3.188953346859991;0.038493164;0.028622163;0.04734298997155796
-3.1258057558330603;-0.018092087;0.029184675;-0.015786242013637264
-3.06265816480613;-0.07467722;0.029756548;-0.0788525454074766
-2.999510573779199;-0.13126217;0.030341165;-0.14160451942495203
-2.936362982752269;-0.187847;0.030937841;-0.20379201629015234
-2.8732153917253385;-0.24443208;0.03154396;-0.2651671383986787
-2.8100678006984077;-0.30101752;0.03216269;-0.32548522651021206
-2.7469202096714773;-0.35760224;0.03279514;-0.384505835032011
-2.683772618644547;-0.41418743;0.033438798;-0.44199369050557913
-2.620625027617616;-0.4707725;0.034094788;-0.4977196294756834
-2.557477436590686;-0.52735734;0.034763686;-0.5514615120031076
-2.4943298455637555;-0.5839426;0.03544582;-0.6030051071796145
-2.4311822545368247;-0.6336893;0.036157135;-0.6521449471151868
-2.3680346635098943;-0.6779169;0.036735255;-0.6986851459933066
-2.3048870724829635;-0.72198224;0.037316;-0.7424401809292833
-2.241739481456033;-0.76564246;0.037884302;-0.7832356315188905
-2.178591890429103;-0.8056489;0.03842249;-0.8209088751292626
-2.1154442994021725;-0.8387182;0.03901899;-0.8553097351604118
-2.0522967083752413;-0.8708758;0.03963283;-0.8863010796932089
-1.989149117348311;-0.90250707;0.040245455;-0.9137593681374369
-1.9260015263213806;-0.9303314;0.040845975;-0.9375751437008252
-1.8628539352944502;-0.95024717;0.041422687;-0.9576534697159296
-1.7997063442675199;-0.967247;0.04197799;-0.9739143080855377
-1.7365587532405886;-0.9830037;0.04253165;-0.9862928383380029
-1.6734111622136583;-0.98923534;0.043069202;-0.994739716020657
-1.610263571186728;-0.991781;0.0436459;-0.9992212694012756
-1.5471159801597976;-0.9939983;0.044241354;-0.9997196336934779
-1.4839683891328672;-0.98461163;0.04478367;-0.9962328222710067
-1.4208207981059369;-0.97400767;0.04534251;-0.9887747345870026
-1.3576732070790056;-0.96141964;0.045935433;-0.9773751007667071
-1.2945256160520753;-0.9488317;0.046536174;-0.9620793630944627
-1.231378025025145;-0.93256533;0.0472196;-0.942948494867437
-1.1682304339982146;-0.9049245;0.04782415;-0.9200587573381745
-1.1050828429712842;-0.87694013;0.048429772;-0.8935013957148742
-1.041935251944353;-0.8488934;0.04904189;-0.8633822754312231
-0.9787876609174226;-0.8176887;0.04967827;-0.8298214601357257
-0.9156400698904923;-0.7841816;0.050393607;-0.7929527330827785
-0.8524924788635619;-0.75030583;0.05125558;-0.752923063833377
-0.7893448878366316;-0.7138765;0.052244384;-0.709892022391333
-0.7261972968097012;-0.66524214;0.05328897;-0.6640311431104314
-0.66304970578277;-0.61332947;0.05432609;-0.6155232409081789
-0.5999021147558397;-0.5625246;0.05559978;-0.5645616825119179
-0.5367545237289093;-0.5101861;0.05705008;-0.5113496156423266
-0.47360693270197896;-0.4572192;0.05844606;-0.45609915920701605
-0.4104593416750486;-0.40325356;0.059998646;-0.3990305577323412
-0.34731175064811737;-0.3476485;0.061616797;-0.3403713034041124
-0.284164159621187;-0.2897198;0.063388415;-0.2803552292170141
-0.22101656859425667;-0.22470127;0.06538344;-0.2192215768476912
-0.15786897756732632;-0.15851478;0.06738229;-0.1572140429672508
-0.09472138654039597;-0.09232848;0.06944186;-0.09457980779484514
-0.03157379551346473;-0.026142528;0.07156428;-0.03156854976481
0.03157379551346562;0.039867945;0.073744;0.03156854976481089
0.09472138654039597;0.103053935;0.07584326;0.09457980779484514
0.15786897756732632;0.16946898;0.07811092;0.1572140429672508
0.22101656859425667;0.23237993;0.08038678;0.2192215768476912
0.2841641596211879;0.2902098;0.08240614;0.28035522921701495
0.34731175064811826;0.3406993;0.08431834;0.34037130340411326
0.4104593416750486;0.39404747;0.086649634;0.3990305577323412
0.47360693270197896;0.43253285;0.08824797;0.45609915920701605
0.5367545237289093;0.47086936;0.09010195;0.5113496156423266
0.5999021147558397;0.5120242;0.09237344;0.5645616825119179
0.6630497057827709;0.5542942;0.09440069;0.6155232409081796
0.7261972968097012;0.5965639;0.09647139;0.6640311431104314
0.7893448878366316;0.64122945;0.098596096;0.709892022391333
0.8524924788635619;0.69194335;0.1008286;0.752923063833377
0.9156400698904923;0.741736;0.103122756;0.7929527330827785
0.9787876609174235;0.7832501;0.10605009;0.8298214601357261
1.0419352519443539;0.8225093;0.10907486;0.8633822754312236
1.1050828429712842;0.8618733;0.112004414;0.8935013957148742
1.1682304339982146;0.9012357;0.11509593;0.9200587573381745
1.231378025025145;0.92946994;0.117755786;0.942948494867437
1.2945256160520753;0.9549705;0.1203695;0.9620793630944627
1.3576732070790065;0.9715657;0.12275054;0.9773751007667073
1.4208207981059369;0.9704939;0.124788344;0.9887747345870026
1.4839683891328672;0.9685446;0.12676659;0.9962328222710067
1.5471159801597976;0.96540195;0.12853396;0.9997196336934779
1.610263571186728;0.9601066;0.13024187;0.9992212694012756
1.6734111622136592;0.9516864;0.13172738;0.9947397160206569
1.7365587532405886;0.9421189;0.132991;0.9862928383380029
1.7997063442675199;0.92724216;0.13387613;0.9739143080855377
1.862853935294451;0.91086507;0.13466452;0.9576534697159292
1.9260015263213806;0.8939827;0.13547209;0.9375751437008252
1.9891491173483118;0.87692654;0.13625804;0.9137593681374365
2.0522967083752413;0.84245545;0.13644055;0.8863010796932089
2.1154442994021725;0.7987479;0.1366409;0.8553097351604118
2.1785918904291037;0.7550405;0.13684164;0.820908875129262
2.241739481456033;0.711333;0.13704251;0.7832356315188905
2.3048870724829644;0.6676256;0.13724373;0.7424401809292828
2.368034663509894;0.6239181;0.13744521;0.6986851459933069
2.431182254536825;0.5778769;0.13751794;0.6521449471151864
2.4943298455637564;0.5303867;0.13741669;0.6030051071796139
2.557477436590686;0.4816097;0.13690282;0.5514615120031076
2.620625027617617;0.43233204;0.1363427;0.4977196294756826
2.6837726186445465;0.38305444;0.13578494;0.4419936905055795
2.7469202096714778;0.3337769;0.13522956;0.3845058350320106
2.810067800698409;0.28449896;0.13467617;0.3254852265102108
2.8732153917253385;0.2352214;0.1341252;0.2651671383986787
2.9363629827522697;0.1859438;0.13357626;0.20379201629015148
2.999510573779199;0.1366662;0.13302983;0.14160451942495203
3.0626581648061304;0.08917976;0.13255706;0.07885254540747616
3.12580575583306;0.043643124;0.13216367;0.015786242013637708
3.188953346859991;-0.0013072994;0.13172017;-0.04734298997155796
3.2521009378869223;-0.041014127;0.13087998;-0.11028349891127572
3.315248528913852;-0.07892885;0.12992416;-0.1727843854740992
3.378396119940783;-0.1140198;0.12901646;-0.23459650279236907
3.4415437109677125;-0.14631571;0.12804167;-0.29547344963466937
3.5046913019946437;-0.17832379;0.127067;-0.3551725526334284
3.567838893021575;-0.20904712;0.12607385;-0.4134558336521348
3.6309864840485044;-0.23513572;0.12495663;-0.47009095843600274
3.6941340750754357;-0.25986034;0.1238257;-0.5248521627644687
3.757281666102365;-0.28363115;0.12270028;-0.577521152413588
3.8204292571292964;-0.3054086;0.12140508;-0.6278879733408584
3.8835768481562276;-0.32718617;0.120123856;-0.6757518486236093
3.946724439183157;-0.34896368;0.118855655;-0.7209219788147162
4.009872030210088;-0.37074113;0.11760079;-0.7632183025251688
4.073019621237018;-0.3925188;0.116358876;-0.8024722142015777
4.136167212263949;-0.41288394;0.115000404;-0.8385272362373775
4.19931480329088;-0.43102184;0.11345633;-0.87123964273846
4.26246239431781;-0.44915995;0.111933015;-0.9004790324567515
4.325609985344741;-0.4672977;0.11042972;-0.9261288486078414
4.38875757637167;-0.48543555;0.108946234;-0.9480868435005093
4.451905167398602;-0.50357354;0.10748234;-0.9662654861260219
4.515052758425533;-0.52171165;0.10603843;-0.9805923110824043
4.578200349452462;-0.5398493;0.1046129;-0.9910102074427921
4.641347940479394;-0.5579873;0.10320682;-0.9974776464163388
4.704495531506323;-0.57612514;0.101819664;-0.9999688468941563
4.767643122533254;-0.5942631;0.10045044;-0.9984738782203788
4.830790713560184;-0.612401;0.09909959;-0.9929986997786697
4.893938304587115;-0.6305388;0.097766966;-0.98356513723637
4.957085895614046;-0.6486768;0.09645192;-0.9702107955409861
5.020233486640976;-0.6668149;0.095154725;-0.9529889090158394
5.083381077667907;-0.68495274;0.09387405;-0.9319681291524348
5.146528668694836;-0.70309055;0.09261107;-0.9072322509454817
5.209676259721768;-0.72118485;0.09136928;-0.8788798788614604
5.272823850748699;-0.7389052;0.09018278;-0.8470240337722985
5.335971441775628;-0.7566256;0.089010604;-0.8117917024210209
5.39911903280256;-0.7743456;0.08785433;-0.7733233312153389
5.462266623829489;-0.79206574;0.08671324;-0.7317722663670773
5.52541421485642;-0.80978596;0.085586175;-0.6873041426091843
5.5885618058833515;-0.82750624;0.084473364;-0.6400962229271067
5.651709396910281;-0.84522665;0.083375365;-0.5903366919365287
5.714856987937212;-0.8629468;0.08229169;-0.5382239057242882
5.778004578964142;-0.880667;0.08122218;-0.4839656011428393
5.841152169991073;-0.898387;0.08016628;-0.42777806771020954
5.904299761018004;-0.9161073;0.07912379;-0.36988528541654614
5.967447352044934;-0.93382776;0.078094095;-0.3105180318741691
6.030594943071865;-0.95154774;0.077078484;-0.24991296237030794
6.093742534098794;-0.96926796;0.07607635;-0.18831166648971848
6.1568901251257255;-0.98698825;0.07508703;-0.12595970506771748
6.220037716152657;-1.0047088;0.074110255;-0.06310563131267283
6.283185307179586;-1.0224289;0.0731461;-2.4492935982947064e-16


==> data/regression/toy-regression-deepensembles-15.csv <==
x;pred_mu;pred_sigma;true_mu
-6.283185307179586;1.6172847;0.366603;2.4492935982947064e-16
-6.220037716152656;1.590468;0.35957396;0.06310563131267372
-6.1568901251257255;1.563651;0.35255733;0.12595970506771748
-6.093742534098794;1.5367815;0.34556067;0.18831166648971848
-6.030594943071864;1.5098605;0.33858493;0.2499129623703088
-5.967447352044934;1.4828644;0.33162674;0.3105180318741691
-5.904299761018003;1.4557209;0.3246806;0.36988528541654697
-5.841152169991073;1.4284365;0.31776345;0.42777806771020954
-5.778004578964142;1.4007473;0.31109092;0.4839656011428393
-5.714856987937211;1.3727196;0.3045836;0.538223905724289
-5.651709396910281;1.3446332;0.2981284;0.5903366919365287
-5.588561805883351;1.3164504;0.29159284;0.6400962229271073
-5.52541421485642;1.2881361;0.2852062;0.6873041426091843
-5.462266623829489;1.2597389;0.27894473;0.7317722663670773
-5.399119032802559;1.231063;0.27251345;0.7733233312153395
-5.335971441775628;1.2022501;0.2659076;0.8117917024210209
-5.272823850748698;1.1730545;0.25882083;0.847024033772299
-5.209676259721768;1.1432004;0.25152314;0.8788798788614604
-5.146528668694836;1.1131909;0.24419995;0.9072322509454817
-5.083381077667907;1.0830033;0.23681766;0.9319681291524348
-5.020233486640976;1.0523999;0.22928354;0.9529889090158394
-4.957085895614045;1.021476;0.22181892;0.9702107955409863
-4.893938304587115;0.99041885;0.2144397;0.98356513723637
-4.830790713560185;0.9591757;0.20717156;0.9929986997786696
-4.767643122533254;0.92788136;0.1999926;0.9984738782203788
-4.704495531506323;0.89643925;0.19307557;0.9999688468941563
-4.641347940479393;0.8648018;0.18629754;0.9974776464163387
-4.578200349452462;0.8325904;0.17916113;0.9910102074427921
-4.515052758425532;0.8002213;0.17209576;0.9805923110824041
-4.451905167398602;0.76719034;0.16461995;0.9662654861260219
-4.38875757637167;0.7338999;0.15725026;0.9480868435005093
-4.32560998534474;0.6997528;0.14983672;0.9261288486078411
-4.26246239431781;0.6651719;0.14234675;0.9004790324567515
-4.199314803290879;0.6302219;0.13504729;0.8712396427384596
-4.136167212263949;0.5946674;0.12789112;0.8385272362373775
-4.073019621237018;0.55868584;0.120911;0.8024722142015777
-4.009872030210087;0.52228224;0.11366051;0.7632183025251682
-3.946724439183157;0.4855613;0.106451824;0.7209219788147162
-3.8835768481562267;0.44858685;0.09955079;0.6757518486236087
-3.820429257129296;0.41157728;0.092887565;0.6278879733408581
-3.7572816661023656;0.37439457;0.08673274;0.5775211524135885
-3.6941340750754352;0.3361724;0.08103515;0.5248521627644683
-3.6309864840485044;0.29706842;0.07579967;0.47009095843600274
-3.567838893021574;0.2573603;0.07096565;0.41345583365213395
-3.5046913019946437;0.21723543;0.06671148;0.3551725526334284
-3.441543710967713;0.1764939;0.06312221;0.2954734496346698
-3.3783961199407826;0.13449018;0.05991349;0.23459650279236863
-3.315248528913852;0.09145642;0.057392944;0.1727843854740992
-3.2521009378869215;0.04727512;0.05565874;0.11028349891127483
-3.188953346859991;0.00093077443;0.055096425;0.04734298997155796
-3.1258057558330603;-0.049802285;0.054323122;-0.015786242013637264
-3.06265816480613;-0.103733435;0.05337007;-0.0788525454074766
-2.999510573779199;-0.15895864;0.0522072;-0.14160451942495203
-2.936362982752269;-0.21491437;0.051344316;-0.20379201629015234
-2.8732153917253385;-0.27102292;0.0507541;-0.2651671383986787
-2.8100678006984077;-0.32740933;0.050399814;-0.32548522651021206
-2.7469202096714773;-0.38454822;0.050300524;-0.384505835032011
-2.683772618644547;-0.44201484;0.050182033;-0.44199369050557913
-2.620625027617616;-0.49933803;0.05014624;-0.4977196294756834
-2.557477436590686;-0.5550767;0.04999461;-0.5514615120031076
-2.4943298455637555;-0.60783994;0.05016986;-0.6030051071796145
-2.4311822545368247;-0.65683436;0.05086745;-0.6521449471151868
-2.3680346635098943;-0.7016485;0.051429715;-0.6986851459933066
-2.3048870724829635;-0.74420905;0.051844686;-0.7424401809292833
-2.241739481456033;-0.7850826;0.052279737;-0.7832356315188905
-2.178591890429103;-0.82465476;0.052833747;-0.8209088751292626
-2.1154442994021725;-0.861677;0.052616127;-0.8553097351604118
-2.0522967083752413;-0.8962629;0.05232988;-0.8863010796932089
-1.989149117348311;-0.92567915;0.051977877;-0.9137593681374369
-1.9260015263213806;-0.9492303;0.05213646;-0.9375751437008252
-1.8628539352944502;-0.9686991;0.05188778;-0.9576534697159296
-1.7997063442675199;-0.9838179;0.051574383;-0.9739143080855377
-1.7365587532405886;-0.9959977;0.051958952;-0.9862928383380029
-1.6734111622136583;-1.0037255;0.05286871;-0.994739716020657
-1.610263571186728;-1.0053346;0.053523064;-0.9992212694012756
-1.5471159801597976;-1.002492;0.054311275;-0.9997196336934779
-1.4839683891328672;-0.99653065;0.055235703;-0.9962328222710067
-1.4208207981059369;-0.9870265;0.05554937;-0.9887747345870026
-1.3576732070790056;-0.9746245;0.055769436;-0.9773751007667071
-1.2945256160520753;-0.9603864;0.05620009;-0.9620793630944627
-1.231378025025145;-0.94210833;0.05680665;-0.942948494867437
-1.1682304339982146;-0.91714376;0.05771951;-0.9200587573381745
-1.1050828429712842;-0.8898449;0.058607988;-0.8935013957148742
-1.041935251944353;-0.8612195;0.059096657;-0.8633822754312231
-0.9787876609174226;-0.8303435;0.059727196;-0.8298214601357257
-0.9156400698904923;-0.79724514;0.060380768;-0.7929527330827785
-0.8524924788635619;-0.7624821;0.06115759;-0.752923063833377
-0.7893448878366316;-0.72154635;0.062483784;-0.709892022391333
-0.7261972968097012;-0.67442375;0.06360226;-0.6640311431104314
-0.66304970578277;-0.62236536;0.06424124;-0.6155232409081789
-0.5999021147558397;-0.5701376;0.065196745;-0.5645616825119179
-0.5367545237289093;-0.5176903;0.06628542;-0.5113496156423266
-0.47360693270197896;-0.46676692;0.06737994;-0.45609915920701605
-0.4104593416750486;-0.4152629;0.0688377;-0.3990305577323412
-0.34731175064811737;-0.3549553;0.07049632;-0.3403713034041124
-0.284164159621187;-0.29229292;0.071999915;-0.2803552292170141
-0.22101656859425667;-0.22602692;0.07340426;-0.2192215768476912
-0.15786897756732632;-0.16040832;0.07520214;-0.1572140429672508
-0.09472138654039597;-0.09473609;0.07702906;-0.09457980779484514
-0.03157379551346473;-0.029393256;0.07915921;-0.03156854976481
0.03157379551346562;0.036348328;0.08157476;0.03156854976481089
0.09472138654039597;0.09995048;0.08347306;0.09457980779484514
0.15786897756732632;0.16515566;0.08523682;0.1572140429672508
0.22101656859425667;0.2271997;0.08692788;0.2192215768476912
0.2841641596211879;0.28278962;0.0890368;0.28035522921701495
0.34731175064811826;0.3367623;0.09147405;0.34037130340411326
0.4104593416750486;0.38893753;0.09373307;0.3990305577323412
0.47360693270197896;0.4342844;0.09585738;0.45609915920701605
0.5367545237289093;0.4788729;0.0981522;0.5113496156423266
0.5999021147558397;0.523678;0.100556746;0.5645616825119179
0.6630497057827709;0.57064843;0.10319137;0.6155232409081796
0.7261972968097012;0.6176033;0.1059628;0.6640311431104314
0.7893448878366316;0.66359603;0.108550645;0.709892022391333
0.8524924788635619;0.7101586;0.11108613;0.752923063833377
0.9156400698904923;0.7563392;0.113727085;0.7929527330827785
0.9787876609174235;0.7992042;0.11620786;0.8298214601357261
1.0419352519443539;0.8403872;0.11869604;0.8633822754312236
1.1050828429712842;0.8816187;0.12128483;0.8935013957148742
1.1682304339982146;0.9211276;0.12360148;0.9200587573381745
1.231378025025145;0.94890404;0.124635406;0.942948494867437
1.2945256160520753;0.97013575;0.12567931;0.9620793630944627
1.3576732070790065;0.98344994;0.126982;0.9773751007667073
1.4208207981059369;0.9880988;0.12879662;0.9887747345870026
1.4839683891328672;0.9885799;0.13047506;0.9962328222710067
1.5471159801597976;0.98737884;0.13216285;0.9997196336934779
1.610263571186728;0.98312217;0.13359892;0.9992212694012756
1.6734111622136592;0.9757941;0.13491812;0.9947397160206569
1.7365587532405886;0.96517986;0.13588263;0.9862928383380029
1.7997063442675199;0.95163095;0.13699792;0.9739143080855377
1.862853935294451;0.9363086;0.1381247;0.9576534697159292
1.9260015263213806;0.91864234;0.13932732;0.9375751437008252
1.9891491173483118;0.8946861;0.14068326;0.9137593681374365
2.0522967083752413;0.8592688;0.14223261;0.8863010796932089
2.1154442994021725;0.81854266;0.14341906;0.8553097351604118
2.1785918904291037;0.7769489;0.14447783;0.820908875129262
2.241739481456033;0.73536175;0.14546193;0.7832356315188905
2.3048870724829644;0.6937775;0.1464911;0.7424401809292828
2.368034663509894;0.65125525;0.14710258;0.6986851459933069
2.431182254536825;0.6068413;0.14759658;0.6521449471151864
2.4943298455637564;0.559676;0.14824603;0.6030051071796139
2.557477436590686;0.5108236;0.14874126;0.5514615120031076
2.620625027617617;0.46175846;0.14925206;0.4977196294756826
2.6837726186445465;0.41233072;0.1497453;0.4419936905055795
2.7469202096714778;0.36256304;0.15019447;0.3845058350320106
2.810067800698409;0.31283;0.15055516;0.3254852265102108
2.8732153917253385;0.26307166;0.15087199;0.2651671383986787
2.9363629827522697;0.21323483;0.15113133;0.20379201629015148
2.999510573779199;0.16377749;0.15119168;0.14160451942495203
3.0626581648061304;0.11482783;0.15103318;0.07885254540747616
3.12580575583306;0.066332206;0.15081109;0.015786242013637708
3.188953346859991;0.020220079;0.14997105;-0.04734298997155796
3.2521009378869223;-0.022107061;0.14850129;-0.11028349891127572
3.315248528913852;-0.058782957;0.14734921;-0.1727843854740992
3.378396119940783;-0.09248516;0.14661838;-0.23459650279236907
3.4415437109677125;-0.1236305;0.14656126;-0.29547344963466937
3.5046913019946437;-0.15250584;0.14717947;-0.3551725526334284
3.567838893021575;-0.18003467;0.14826645;-0.4134558336521348
3.6309864840485044;-0.20615417;0.1498627;-0.47009095843600274
3.6941340750754357;-0.23132665;0.15182427;-0.5248521627644687
3.757281666102365;-0.2553518;0.15415785;-0.577521152413588
3.8204292571292964;-0.2781849;0.15665187;-0.6278879733408584
3.8835768481562276;-0.30050328;0.1594082;-0.6757518486236093
3.946724439183157;-0.32247797;0.1623958;-0.7209219788147162
4.009872030210088;-0.34410673;0.16561453;-0.7632183025251688
4.073019621237018;-0.3651349;0.16884504;-0.8024722142015777
4.136167212263949;-0.3856964;0.17222555;-0.8385272362373775
4.19931480329088;-0.40589577;0.17573097;-0.87123964273846
4.26246239431781;-0.42602885;0.17938194;-0.9004790324567515
4.325609985344741;-0.4460449;0.18309449;-0.9261288486078414
4.38875757637167;-0.46569026;0.18671308;-0.9480868435005093
4.451905167398602;-0.48482177;0.19016407;-0.9662654861260219
4.515052758425533;-0.503529;0.1934452;-0.9805923110824043
4.578200349452462;-0.52213985;0.19676326;-0.9910102074427921
4.641347940479394;-0.54069763;0.2001805;-0.9974776464163388
4.704495531506323;-0.55901736;0.2035851;-0.9999688468941563
4.767643122533254;-0.57700336;0.20708242;-0.9984738782203788
4.830790713560184;-0.59486705;0.21070376;-0.9929986997786697
4.893938304587115;-0.6126558;0.2144743;-0.98356513723637
4.957085895614046;-0.6304101;0.21833025;-0.9702107955409861
5.020233486640976;-0.6480063;0.2220823;-0.9529889090158394
5.083381077667907;-0.6655338;0.22584479;-0.9319681291524348
5.146528668694836;-0.683014;0.22967379;-0.9072322509454817
5.209676259721768;-0.70043904;0.23361324;-0.8788798788614604
5.272823850748699;-0.7175265;0.23743112;-0.8470240337722985
5.335971441775628;-0.73447454;0.24120958;-0.8117917024210209
5.39911903280256;-0.75130177;0.24491224;-0.7733233312153389
5.462266623829489;-0.7679807;0.24849187;-0.7317722663670773
5.52541421485642;-0.78457165;0.25196388;-0.6873041426091843
5.5885618058833515;-0.80111396;0.2554888;-0.6400962229271067
5.651709396910281;-0.8175395;0.25895244;-0.5903366919365287
5.714856987937212;-0.83385074;0.2623319;-0.5382239057242882
5.778004578964142;-0.85011804;0.26582173;-0.4839656011428393
5.841152169991073;-0.8663031;0.26930127;-0.42777806771020954
5.904299761018004;-0.8824747;0.27282974;-0.36988528541654614
5.967447352044934;-0.8985741;0.27643403;-0.3105180318741691
6.030594943071865;-0.9146383;0.280086;-0.24991296237030794
6.093742534098794;-0.93062806;0.28376272;-0.18831166648971848
6.1568901251257255;-0.9465376;0.28748965;-0.12595970506771748
6.220037716152657;-0.9624508;0.2912389;-0.06310563131267283
6.283185307179586;-0.97832316;0.29502544;-2.4492935982947064e-16


==> data/regression/toy-regression-deepensembles-5.csv <==
x;pred_mu;pred_sigma;true_mu
-6.283185307179586;1.5181581;0.3916454;2.4492935982947064e-16
-6.220037716152656;1.4952939;0.3849908;0.06310563131267372
-6.1568901251257255;1.4724289;0.378343;0.12595970506771748
-6.093742534098794;1.4495646;0.37170008;0.18831166648971848
-6.030594943071864;1.4266999;0.36506495;0.2499129623703088
-5.967447352044934;1.4038358;0.35843703;0.3105180318741691
-5.904299761018003;1.380966;0.35181892;0.36988528541654697
-5.841152169991073;1.3579508;0.34528458;0.42777806771020954
-5.778004578964142;1.3341603;0.33917874;0.4839656011428393
-5.714856987937211;1.3100312;0.33327332;0.538223905724289
-5.651709396910281;1.285764;0.32743526;0.5903366919365287
-5.588561805883351;1.2612172;0.32126495;0.6400962229271073
-5.52541421485642;1.2366587;0.31507745;0.6873041426091843
-5.462266623829489;1.2119066;0.30902475;0.7317722663670773
-5.399119032802559;1.1870894;0.3029611;0.7733233312153395
-5.335971441775628;1.162069;0.2965144;0.8117917024210209
-5.272823850748698;1.1368936;0.29017508;0.847024033772299
-5.209676259721768;1.1104537;0.28345495;0.8788798788614604
-5.146528668694836;1.0837371;0.27652997;0.9072322509454817
-5.083381077667907;1.0569956;0.26960996;0.9319681291524348
-5.020233486640976;1.0300621;0.2627078;0.9529889090158394
-4.957085895614045;1.002778;0.25574428;0.9702107955409863
-4.893938304587115;0.9752881;0.24882242;0.98356513723637
-4.830790713560185;0.947484;0.2418077;0.9929986997786696
-4.767643122533254;0.9195771;0.23482318;0.9984738782203788
-4.704495531506323;0.8916702;0.22789766;0.9999688468941563
-4.641347940479393;0.86367416;0.22101375;0.9974776464163387
-4.578200349452462;0.83461696;0.21261565;0.9910102074427921
-4.515052758425532;0.80525476;0.20410345;0.9805923110824041
-4.451905167398602;0.77422196;0.19425464;0.9662654861260219
-4.38875757637167;0.7427361;0.18435365;0.9480868435005093
-4.32560998534474;0.7092769;0.17446628;0.9261288486078411
-4.26246239431781;0.6750268;0.16509412;0.9004790324567515
-4.199314803290879;0.6399657;0.15579759;0.8712396427384596
-4.136167212263949;0.6041301;0.14607027;0.8385272362373775
-4.073019621237018;0.56767845;0.13674948;0.8024722142015777
-4.009872030210087;0.5311398;0.12750489;0.7632183025251682
-3.946724439183157;0.4943859;0.11846149;0.7209219788147162
-3.8835768481562267;0.45763654;0.10944827;0.6757518486236087
-3.820429257129296;0.42090625;0.10060786;0.6278879733408581
-3.7572816661023656;0.38349453;0.092302434;0.5775211524135885
-3.6941340750754352;0.34392387;0.08485819;0.5248521627644683
-3.6309864840485044;0.3033498;0.077866845;0.47009095843600274
-3.567838893021574;0.26200858;0.071828134;0.41345583365213395
-3.5046913019946437;0.22046164;0.06623282;0.3551725526334284
-3.441543710967713;0.17879309;0.061032593;0.2954734496346698
-3.3783961199407826;0.13670957;0.056234334;0.23459650279236863
-3.315248528913852;0.094213806;0.05239559;0.1727843854740992
-3.2521009378869215;0.050390042;0.050826818;0.11028349891127483
-3.188953346859991;0.0049242945;0.051487256;0.04734298997155796
-3.1258057558330603;-0.04671804;0.053102758;-0.015786242013637264
-3.06265816480613;-0.10308111;0.053092472;-0.0788525454074766
-2.999510573779199;-0.16048037;0.052431703;-0.14160451942495203
-2.936362982752269;-0.21788451;0.051824275;-0.20379201629015234
-2.8732153917253385;-0.27531543;0.051280137;-0.2651671383986787
-2.8100678006984077;-0.3327466;0.050791446;-0.32548522651021206
-2.7469202096714773;-0.38984853;0.05007428;-0.384505835032011
-2.683772618644547;-0.4463325;0.048779577;-0.44199369050557913
-2.620625027617616;-0.50267804;0.047679357;-0.4977196294756834
-2.557477436590686;-0.5574907;0.045920834;-0.5514615120031076
-2.4943298455637555;-0.6076723;0.04486578;-0.6030051071796145
-2.4311822545368247;-0.6550321;0.04470374;-0.6521449471151868
-2.3680346635098943;-0.6984309;0.042979497;-0.6986851459933066
-2.3048870724829635;-0.7393529;0.04211974;-0.7424401809292833
-2.241739481456033;-0.77852476;0.04177017;-0.7832356315188905
-2.178591890429103;-0.8169654;0.04177231;-0.8209088751292626
-2.1154442994021725;-0.8529356;0.04171305;-0.8553097351604118
-2.0522967083752413;-0.8853153;0.040903576;-0.8863010796932089
-1.989149117348311;-0.91441375;0.04071882;-0.9137593681374369
-1.9260015263213806;-0.93863374;0.040974915;-0.9375751437008252
-1.8628539352944502;-0.95848036;0.041286483;-0.9576534697159296
-1.7997063442675199;-0.97410357;0.041359324;-0.9739143080855377
-1.7365587532405886;-0.9852662;0.041790143;-0.9862928383380029
-1.6734111622136583;-0.99059594;0.042455204;-0.994739716020657
-1.610263571186728;-0.99163806;0.04317287;-0.9992212694012756
-1.5471159801597976;-0.9883679;0.044339593;-0.9997196336934779
-1.4839683891328672;-0.9804799;0.045770995;-0.9962328222710067
-1.4208207981059369;-0.96979094;0.04609088;-0.9887747345870026
-1.3576732070790056;-0.9572958;0.046291534;-0.9773751007667071
-1.2945256160520753;-0.9434718;0.0468839;-0.9620793630944627
-1.231378025025145;-0.9259845;0.04810128;-0.942948494867437
-1.1682304339982146;-0.9002153;0.049269248;-0.9200587573381745
-1.1050828429712842;-0.873322;0.05059899;-0.8935013957148742
-1.041935251944353;-0.8444155;0.050798852;-0.8633822754312231
-0.9787876609174226;-0.81256354;0.05138334;-0.8298214601357257
-0.9156400698904923;-0.7790058;0.052236397;-0.7929527330827785
-0.8524924788635619;-0.7446206;0.053458992;-0.752923063833377
-0.7893448878366316;-0.70495605;0.055646926;-0.709892022391333
-0.7261972968097012;-0.6568526;0.056203008;-0.6640311431104314
-0.66304970578277;-0.60576695;0.057218563;-0.6155232409081789
-0.5999021147558397;-0.55408514;0.05856068;-0.5645616825119179
-0.5367545237289093;-0.50214565;0.05961832;-0.5113496156423266
-0.47360693270197896;-0.45163512;0.060720872;-0.45609915920701605
-0.4104593416750486;-0.40069637;0.0625716;-0.3990305577323412
-0.34731175064811737;-0.3412101;0.064505585;-0.3403713034041124
-0.284164159621187;-0.28010437;0.06652608;-0.2803552292170141
-0.22101656859425667;-0.21431103;0.06860042;-0.2192215768476912
-0.15786897756732632;-0.14839098;0.07083028;-0.1572140429672508
-0.09472138654039597;-0.08247596;0.07309609;-0.09457980779484514
-0.03157379551346473;-0.016545236;0.07535453;-0.03156854976481
0.03157379551346562;0.05073742;0.07810578;0.03156854976481089
0.09472138654039597;0.11425284;0.080136456;0.09457980779484514
0.15786897756732632;0.17695816;0.081922434;0.1572140429672508
0.22101656859425667;0.23641601;0.08401806;0.2192215768476912
0.2841641596211879;0.29290026;0.0862503;0.28035522921701495
0.34731175064811826;0.34672412;0.08848014;0.34037130340411326
0.4104593416750486;0.3997105;0.091248356;0.3990305577323412
0.47360693270197896;0.44332576;0.09355867;0.45609915920701605
0.5367545237289093;0.485595;0.096227415;0.5113496156423266
0.5999021147558397;0.5274827;0.099069215;0.5645616825119179
0.6630497057827709;0.5730143;0.10210946;0.6155232409081796
0.7261972968097012;0.6196052;0.105320014;0.6640311431104314
0.7893448878366316;0.66395104;0.107602194;0.709892022391333
0.8524924788635619;0.709101;0.109436564;0.752923063833377
0.9156400698904923;0.7544526;0.11160111;0.7929527330827785
0.9787876609174235;0.79812473;0.11416962;0.8298214601357261
1.0419352519443539;0.84120893;0.11676662;0.8633822754312236
1.1050828429712842;0.88424426;0.11929611;0.8935013957148742
1.1682304339982146;0.92734957;0.12205078;0.9200587573381745
1.231378025025145;0.95500696;0.122720435;0.942948494867437
1.2945256160520753;0.9747448;0.123948686;0.9620793630944627
1.3576732070790065;0.99069816;0.12523034;0.9773751007667073
1.4208207981059369;0.9958633;0.12755477;0.9887747345870026
1.4839683891328672;0.99561006;0.12955956;0.9962328222710067
1.5471159801597976;0.9939318;0.13157436;0.9997196336934779
1.610263571186728;0.98859376;0.13340604;0.9992212694012756
1.6734111622136592;0.9811171;0.13527484;0.9947397160206569
1.7365587532405886;0.9710392;0.13626416;0.9862928383380029
1.7997063442675199;0.9584309;0.1370288;0.9739143080855377
1.862853935294451;0.94318855;0.1378703;0.9576534697159292
1.9260015263213806;0.92645025;0.1388072;0.9375751437008252
1.9891491173483118;0.9076392;0.13965334;0.9137593681374365
2.0522967083752413;0.87807477;0.14112152;0.8863010796932089
2.1154442994021725;0.83822376;0.14264438;0.8553097351604118
2.1785918904291037;0.7964935;0.14401649;0.820908875129262
2.241739481456033;0.75433576;0.14534427;0.7832356315188905
2.3048870724829644;0.7121741;0.14673501;0.7424401809292828
2.368034663509894;0.66847646;0.1470884;0.6986851459933069
2.431182254536825;0.6238614;0.14727165;0.6521449471151864
2.4943298455637564;0.5781223;0.147567;0.6030051071796139
2.557477436590686;0.5307511;0.14774512;0.5514615120031076
2.620625027617617;0.48289376;0.1478272;0.4977196294756826
2.6837726186445465;0.4345828;0.14793643;0.4419936905055795
2.7469202096714778;0.38520002;0.14801346;0.3845058350320106
2.810067800698409;0.33543602;0.14785777;0.3254852265102108
2.8732153917253385;0.28562576;0.14771408;0.2651671383986787
2.9363629827522697;0.23544236;0.14765541;0.20379201629015148
2.999510573779199;0.18556459;0.14749964;0.14160451942495203
3.0626581648061304;0.13604513;0.14724307;0.07885254540747616
3.12580575583306;0.08722128;0.14677821;0.015786242013637708
3.188953346859991;0.039376333;0.14611237;-0.04734298997155796
3.2521009378869223;-0.0061700763;0.1450743;-0.11028349891127572
3.315248528913852;-0.04340592;0.14367229;-0.1727843854740992
3.378396119940783;-0.07817284;0.14301191;-0.23459650279236907
3.4415437109677125;-0.11046789;0.14283752;-0.29547344963466937
3.5046913019946437;-0.14173602;0.14317073;-0.3551725526334284
3.567838893021575;-0.17192829;0.14406987;-0.4134558336521348
3.6309864840485044;-0.19918978;0.14560816;-0.47009095843600274
3.6941340750754357;-0.22404155;0.14716698;-0.5248521627644687
3.757281666102365;-0.24784139;0.14925644;-0.577521152413588
3.8204292571292964;-0.2701451;0.15127334;-0.6278879733408584
3.8835768481562276;-0.29194385;0.15311807;-0.6757518486236093
3.946724439183157;-0.3135845;0.15511066;-0.7209219788147162
4.009872030210088;-0.3348196;0.15712611;-0.7632183025251688
4.073019621237018;-0.35494274;0.15878725;-0.8024722142015777
4.136167212263949;-0.37444806;0.16064425;-0.8385272362373775
4.19931480329088;-0.39350808;0.16250552;-0.87123964273846
4.26246239431781;-0.41247624;0.16440393;-0.9004790324567515
4.325609985344741;-0.43105584;0.16590977;-0.9261288486078414
4.38875757637167;-0.44963384;0.16750644;-0.9480868435005093
4.451905167398602;-0.46808457;0.1690145;-0.9662654861260219
4.515052758425533;-0.48577517;0.16953483;-0.9805923110824043
4.578200349452462;-0.5034568;0.17010182;-0.9910102074427921
4.641347940479394;-0.52100265;0.1705417;-0.9974776464163388
4.704495531506323;-0.5384599;0.17104504;-0.9999688468941563
4.767643122533254;-0.55571795;0.17176147;-0.9984738782203788
4.830790713560184;-0.572976;0.17253074;-0.9929986997786697
4.893938304587115;-0.5902342;0.1733518;-0.98356513723637
4.957085895614046;-0.60749227;0.1742227;-0.9702107955409861
5.020233486640976;-0.62475026;0.17514269;-0.9529889090158394
5.083381077667907;-0.6419145;0.1759491;-0.9319681291524348
5.146528668694836;-0.6590099;0.17668825;-0.9072322509454817
5.209676259721768;-0.6760507;0.17751281;-0.8788798788614604
5.272823850748699;-0.69262856;0.17846654;-0.8470240337722985
5.335971441775628;-0.7090804;0.17949799;-0.8117917024210209
5.39911903280256;-0.72545165;0.18050034;-0.7733233312153389
5.462266623829489;-0.74166244;0.1813978;-0.7317722663670773
5.52541421485642;-0.75783634;0.18226826;-0.6873041426091843
5.5885618058833515;-0.77394265;0.18309928;-0.6400962229271067
5.651709396910281;-0.790049;0.18396948;-0.5903366919365287
5.714856987937212;-0.80616397;0.18489103;-0.5382239057242882
5.778004578964142;-0.8223305;0.18592988;-0.4839656011428393
5.841152169991073;-0.83849686;0.18700486;-0.42777806771020954
5.904299761018004;-0.8546243;0.1881583;-0.36988528541654614
5.967447352044934;-0.87052536;0.1895055;-0.3105180318741691
6.030594943071865;-0.8863429;0.19095731;-0.24991296237030794
6.093742534098794;-0.9021309;0.1924731;-0.18831166648971848
6.1568901251257255;-0.9179188;0.19402315;-0.12595970506771748
6.220037716152657;-0.9337538;0.19559093;-0.06310563131267283
6.283185307179586;-0.9494883;0.19722392;-2.4492935982947064e-16

